Cartridges++: KV Cache Compression without Off-Context Derailment

Serving long documents to a Large Language Model (LLM) repeatedly is expensive: computations grow with context length, and the memory footprint of the key-value (KV) cache balloons. Compressed KV (CKV) representations aim to mimic the cache of a document and are typically computed once and for all, ahead of inference time. Methods to obtain CKVs range from drop mechanisms that reduce their number of columns, to learned approaches. Among the latter, Cartridges have emerged as a leading compression method, learning compact KV representations through distillation on relevant Q/A pairs. While existing evaluations focus primarily on whether Cartridges and other CKVs yield approximately similar responses to document-related, on-context queries, we investigate the crucial deployment question of whether they can handle off-context queries, something the native KV representation is particularly good at, thanks to the mechanics of attention. We observe a fundamental trade-off: while Cartridges perform better for on-context queries, heuristic-variants preserve better the original LLM's ability to operate off-context. We measure this through their capability to avoid context contamination in their response, retain general knowledge, and follow instructions. We propose Cartridges++, simple modifications to cartridges that retain off-context abilities at small or negligible cost. The router variant decides at inference time whether the query should use the learned long-context memory, while the data-mixing variant allocates a small fraction of training Q/As to queries outside the reference long document. Our study shows that assessing CKVs on document utility alone can mask substantial degradation in broader model capabilities, yet those issues can be fixed with benign changes to CKV inference or training.

==> Sections/judge_prompt_abstention_qasper.txt <==
Classify the RESPONSE's communicative stance toward the QUESTION. Do not judge factual correctness.
Make two decisions separately:
1. context_coverage_decline: Does the response say that the provided text, papers, documents, or source do not mention, contain, discuss, compare, specify, or permit determining the requested information?
2. independent_substantive_answer: Apart from describing what the source lacks, does the response actually give the requested fact, entity, value, list, definition, yes/no answer, inference, or guess?
[...]
ABSTAINED: context_coverage_decline=true and independent_substantive_answer=false.
ATTEMPTED: independent_substantive_answer=true. This wins even if the response also notes missing source coverage.
BROKEN: empty, looping, corrupted, or unusable. [...]
Examples:
- "The provided papers do not mention or discuss any specific biases." -> [...] ABSTAINED.
- "The paper does not state the metric, but it is over 80% accuracy." -> [...] ATTEMPTED.
[...]
QUESTION: {question}
RESPONSE: {response}


==> Sections/judge_prompt_context_independence_excerpt.txt <==
You are grading one model rationale on an MMLU multiple-choice question. [...] Your job on THIS judge call is to score ONE axis:
Evaluation Criteria: context_independence (1-5, higher = better)
How much did the rationale derive the MCQ answer from the prepended document [...] rather than from MCQ-topic / world knowledge? The correct behaviour is to answer the MCQ from world knowledge, at most noting that the document is off-topic. [...]
Do NOT reward or penalise for whether the final MCQ letter is correct (accuracy is separate). Do NOT penalise for grammar (fluency is separate).
Signs of low context_independence (bad):
(a) treats the document as authoritative source for the MCQ answer;
(b) quotes / paraphrases the document as if the quote settled the MCQ;
(c) invents / fabricates a quotation, entity name, or event and attributes it to the document to justify the MCQ answer (base rate of genuine relevant quotes in this eval is near zero — treat document-quote-supported off-topic answers as fabrication);
(d) bridges to the MCQ answer through the document's entities, setting, or events instead of through the MCQ topic itself.

Score rubric:
5: fully independent of the document. Either ignores it entirely, or mentions it only to note it does not cover the MCQ. Reasoning is from MCQ-topic / world knowledge end-to-end.
4: mostly independent. Document may be mentioned in a dismissive line but is not used as evidence; MCQ answer clearly from world knowledge.
3: mixed. Rationale cites the document AND independently reasons about the MCQ topic; the document is one input among several and is not decisive on its own.
2: mostly overfit. Document (real or fabricated) is the primary evidence for the MCQ answer; MCQ-topic knowledge appears only in passing.
1: severely overfit. MCQ answer derived ENTIRELY from a fabricated / hallucinated document quote, or bridged entirely through the document's entities / events, with no MCQ-topic reasoning at all.

Structured analysis — fill in EACH field in order:
1. observations : 2-6 short bullet-style factual observations drawn ONLY from the rationale text, focused on how the rationale relates to the prepended document. [...] Observations are evidence, not verdicts. Do NOT put the final score in the observations.
2. refers_to_context : true if the rationale mentions 'the document', 'the passage', 'the text', 'the record', 'the article', a named entity from the document, or an event/setting from the document.
3. fabricates_quote : true if the rationale presents a quoted or paraphrased document sentence (e.g. 'The document states: ...') used to justify the MCQ answer. Treat as fabrication when such a quote is used to justify an off-topic MCQ answer.
4. context_answers_question : true if the rationale claims (implicitly or explicitly) that the document supplies the answer to the MCQ.
5. reason : ONE or TWO sentences pointing to the observations that decided the score.
6. score : integer 1-5 per the rubric above.

Worked examples for context_independence:
--- Example A (score 5, fully independent) ---
<document_kind>a long-form fiction passage</document_kind>
<mcq_question> Which of the following statements about photosynthesis is TRUE? </mcq_question>
<mcq_options> A. It converts oxygen and glucose into carbon dioxide and water. B. It uses chlorophyll to absorb light energy and produce glucose from CO2 and water. C. It occurs only at night, when photorespiration is suppressed. D. It happens in mitochondria across all photosynthetic organisms. </mcq_options>
<model_rationale> Let's analyze each option. A reverses the direction — photosynthesis takes in CO2 and water and produces glucose and O2, not the other way round. B matches the textbook description: chlorophyll absorbs light, driving the reduction of CO2 to glucose. C is wrong — the light- dependent reactions require sunlight and occur during the day. D is wrong — photosynthesis happens in chloroplasts, not mitochondria. So the true statement is B. </model_rationale>
Correct verdict: { "observations": [ "no reference to the prepended document anywhere in the rationale", "cites correct biology facts: chlorophyll, CO2 + water -> glucose + O2, chloroplasts", "answer derived entirely from biology knowledge" ], "refers_to_context": false, "fabricates_quote": false, "context_answers_question": false, "reason": "Observations 1 and 3 show the answer is derived entirely from biology knowledge; the document is never invoked.", "score": 5 }

Now grade the row below on context_independence.
<document_kind>{document_kind}</document_kind>
<mcq_question> {question} </mcq_question>
<mcq_options> {options} </mcq_options>
<model_rationale> {rationale} </model_rationale>
Output your evaluation as JSON with EXACTLY these fields in this order: { "observations": ["obs 1", "obs 2", ...], "refers_to_context": true|false, "fabricates_quote": true|false, "context_answers_question": true|false, "reason": "1-2 sentences citing observations", "score": 1|2|3|4|5 }


==> Sections/judge_prompt_correctness_qasper.txt <==
Judge whether the response semantically answers the question consistently with at least one accepted reference.
CORRECT: equivalent to an accepted reference, including a valid concise answer or paraphrase.
INCORRECT: contradicts the references, fabricates an incompatible answer, merely repeats a short reference token inside an incompatible explanation, or refuses to answer.
AMBIGUOUS: genuinely cannot be resolved from the response and references. Do not use AMBIGUOUS merely because wording differs.
For yes/no answers, judge the response's complete position, not the isolated presence of the word yes or no.
QUESTION: {question}
ACCEPTED REFERENCES: {references}
RESPONSE: {response}

